Inference Latency-Aware Tsetlin Machine Training

The Tsetlin Machine (TM) is a logic-based machine learning model well suited to low-latency inference on resource-constrained edge devices. Because each clause is an AND over Boolean literals, both the literals and their associated Tsetlin Automaton (TA) actions can be represented at the bit level, enabling bitwise evaluation and an early exit that is triggered as soon as any included literal evaluates to zero, forcing the clause output to zero. In this work, we study how the two TM training hyperparameters, T and s, govern both classification accuracy and inference latency. Building on the inversely proportional T-s relationship along which accuracy is nearly constant, we find that inference latency is reduced primarily by increasing s; rather than exhaustively searching the (T, s) grid at high training cost, we propose a directed search strategy that treats accuracy as a constraint and advances toward larger s to reduce inference latency within a fixed evaluation budget. Experimental results on the gem5 simulator with an ARM processor show that, for certain datasets, the search is able to increase s while preserving the baseline accuracy, thereby reducing inference latency at negligible accuracy cost: across six datasets, the method reduces inference latency by up to 16.34%, while some datasets exhibit an accuracy reduction of only 0.06%. The proposed strategy requires far fewer configuration evaluations than an exhaustive grid search.

==> Shengyu/Data/Ts_accuracy.dat <==
    3.0000    3.0000   93.7500
    3.0000    5.0000   93.7500
    3.0000    7.0000   95.4000
    3.0000    9.0000   95.9400
    3.0000   11.0000   96.1600
    3.0000   13.0000   96.4600
    3.0000   15.0000   96.2400
    3.0000   17.0000   96.0100
    3.0000   19.0000   96.4400
    3.0000   21.0000   96.3000
    5.0000    3.0000   93.7500
    5.0000    5.0000   93.7500
    5.0000    7.0000   95.4000
    5.0000    9.0000   95.9400
    5.0000   11.0000   96.1600
    5.0000   13.0000   96.4600
    5.0000   15.0000   96.2400
    5.0000   17.0000   96.0100
    5.0000   19.0000   96.4400
    5.0000   21.0000   96.3000
    7.0000    3.0000   95.6700
    7.0000    5.0000   95.6700
    7.0000    7.0000   96.3000
    7.0000    9.0000   96.5400
    7.0000   11.0000   96.5700
    7.0000   13.0000   96.6900
    7.0000   15.0000   96.7600
    7.0000   17.0000   96.7200
    7.0000   19.0000   96.7800
    7.0000   21.0000   96.8100
    9.0000    3.0000   95.8000
    9.0000    5.0000   95.8000
    9.0000    7.0000   96.6400
    9.0000    9.0000   97.0400
    9.0000   11.0000   96.9100
    9.0000   13.0000   97.0000
    9.0000   15.0000   97.1100
    9.0000   17.0000   97.0200
    9.0000   19.0000   96.9100
    9.0000   21.0000   97.0000
   11.0000    3.0000   96.5100
   11.0000    5.0000   96.5100
   11.0000    7.0000   96.9000
   11.0000    9.0000   97.0700
   11.0000   11.0000   97.3000
   11.0000   13.0000   97.3700
   11.0000   15.0000   97.0500
   11.0000   17.0000   97.0200
   11.0000   19.0000   96.8100
   11.0000   21.0000   96.7700
   13.0000    3.0000   96.5600
   13.0000    5.0000   96.5600
   13.0000    7.0000   97.1200
   13.0000    9.0000   97.4100
   13.0000   11.0000   97.1300
   13.0000   13.0000   97.1100
   13.0000   15.0000   97.0000
   13.0000   17.0000   96.7800
   13.0000   19.0000   96.9600
   13.0000   21.0000   96.5300
   15.0000    3.0000   96.9000
   15.0000    5.0000   96.9000
   15.0000    7.0000   97.1200
   15.0000    9.0000   97.4400
   15.0000   11.0000   97.2100
   15.0000   13.0000   96.9900
   15.0000   15.0000   96.8700
   15.0000   17.0000   96.7700
   15.0000   19.0000   96.4700
   15.0000   21.0000   96.0100
   17.0000    3.0000   97.0000
   17.0000    5.0000   97.0000
   17.0000    7.0000   97.3200
   17.0000    9.0000   97.3800
   17.0000   11.0000   97.1500
   17.0000   13.0000   96.9200
   17.0000   15.0000   96.6600
   17.0000   17.0000   96.2000
   17.0000   19.0000   96.0700
   17.0000   21.0000   95.7700
   19.0000    3.0000   97.2700
   19.0000    5.0000   97.2700
   19.0000    7.0000   97.2400
   19.0000    9.0000   97.2200
   19.0000   11.0000   96.9500
   19.0000   13.0000   96.7800
   19.0000   15.0000   96.2900
   19.0000   17.0000   96.0100
   19.0000   19.0000   95.6700
   19.0000   21.0000   95.3100
   21.0000    3.0000   97.1800
   21.0000    5.0000   97.1800
   21.0000    7.0000   97.3000
   21.0000    9.0000   96.9900
   21.0000   11.0000   96.7000
   21.0000   13.0000   96.3100
   21.0000   15.0000   96.0200
   21.0000   17.0000   95.7000
   21.0000   19.0000   95.1100
   21.0000   21.0000   94.4900

==> Shengyu/Data/Ts_include.dat <==
3.0000    3.0000    5.0931
    3.0000    5.0000    5.0931
    3.0000    7.0000    4.9853
    3.0000    9.0000    4.9045
    3.0000   11.0000    4.9107
    3.0000   13.0000    4.8870
    3.0000   15.0000    4.8912
    3.0000   17.0000    4.9004
    3.0000   19.0000    4.8940
    3.0000   21.0000    4.9455
    5.0000    3.0000    5.0931
    5.0000    5.0000    5.0931
    5.0000    7.0000    4.9853
    5.0000    9.0000    4.9045
    5.0000   11.0000    4.9107
    5.0000   13.0000    4.8870
    5.0000   15.0000    4.8912
    5.0000   17.0000    4.9004
    5.0000   19.0000    4.8940
    5.0000   21.0000    4.9455
    7.0000    3.0000    5.0010
    7.0000    5.0000    5.0010
    7.0000    7.0000    4.9061
    7.0000    9.0000    4.8742
    7.0000   11.0000    4.8354
    7.0000   13.0000    4.8881
    7.0000   15.0000    4.9068
    7.0000   17.0000    4.9719
    7.0000   19.0000    5.0178
    7.0000   21.0000    5.0256
    9.0000    3.0000    4.9390
    9.0000    5.0000    4.9390
    9.0000    7.0000    4.8239
    9.0000    9.0000    4.8606
    9.0000   11.0000    4.8818
    9.0000   13.0000    4.9388
    9.0000   15.0000    5.0016
    9.0000   17.0000    5.0484
    9.0000   19.0000    5.1463
    9.0000   21.0000    5.2055
   11.0000    3.0000    4.9170
   11.0000    5.0000    4.9170
   11.0000    7.0000    4.8518
   11.0000    9.0000    4.9194
   11.0000   11.0000    4.9724
   11.0000   13.0000    5.0610
   11.0000   15.0000    5.1618
   11.0000   17.0000    5.2393
   11.0000   19.0000    5.2735
   11.0000   21.0000    5.3914
   13.0000    3.0000    4.9019
   13.0000    5.0000    4.9019
   13.0000    7.0000    4.9141
   13.0000    9.0000    4.9780
   13.0000   11.0000    5.0363
   13.0000   13.0000    5.1762
   13.0000   15.0000    5.3144
   13.0000   17.0000    5.3957
   13.0000   19.0000    5.4700
   13.0000   21.0000    5.4879
   15.0000    3.0000    4.9276
   15.0000    5.0000    4.9276
   15.0000    7.0000    4.9655
   15.0000    9.0000    5.0860
   15.0000   11.0000    5.1613
   15.0000   13.0000    5.3543
   15.0000   15.0000    5.4226
   15.0000   17.0000    5.4200
   15.0000   19.0000    5.6362
   15.0000   21.0000    5.6423
   17.0000    3.0000    5.0624
   17.0000    5.0000    5.0624
   17.0000    7.0000    5.0628
   17.0000    9.0000    5.2028
   17.0000   11.0000    5.3444
   17.0000   13.0000    5.4857
   17.0000   15.0000    5.5704
   17.0000   17.0000    5.6711
   17.0000   19.0000    5.7184
   17.0000   21.0000    5.7773
   19.0000    3.0000    5.1486
   19.0000    5.0000    5.1486
   19.0000    7.0000    5.1742
   19.0000    9.0000    5.3142
   19.0000   11.0000    5.3947
   19.0000   13.0000    5.5572
   19.0000   15.0000    5.6125
   19.0000   17.0000    5.7292
   19.0000   19.0000    5.7729
   19.0000   21.0000    5.8741
   21.0000    3.0000    5.2049
   21.0000    5.0000    5.2049
   21.0000    7.0000    5.2749
   21.0000    9.0000    5.4175
   21.0000   11.0000    5.5665
   21.0000   13.0000    5.6579
   21.0000   15.0000    5.7624
   21.0000   17.0000    5.8209
   21.0000   19.0000    5.8090
   21.0000   21.0000    5.8753

==> Shengyu/Data/Ts_latency.dat <==
3.0000    3.0000    1.4695
    3.0000    5.0000    1.4695
    3.0000    7.0000    1.4301
    3.0000    9.0000    1.4122
    3.0000   11.0000    1.4021
    3.0000   13.0000    1.3802
    3.0000   15.0000    1.3675
    3.0000   17.0000    1.3448
    3.0000   19.0000    1.3436
    3.0000   21.0000    1.3187
    5.0000    3.0000    1.4695
    5.0000    5.0000    1.4695
    5.0000    7.0000    1.4301
    5.0000    9.0000    1.4122
    5.0000   11.0000    1.4021
    5.0000   13.0000    1.3802
    5.0000   15.0000    1.3675
    5.0000   17.0000    1.3448
    5.0000   19.0000    1.3436
    5.0000   21.0000    1.3187
    7.0000    3.0000    1.4767
    7.0000    5.0000    1.4767
    7.0000    7.0000    1.4385
    7.0000    9.0000    1.4119
    7.0000   11.0000    1.4087
    7.0000   13.0000    1.3768
    7.0000   15.0000    1.3574
    7.0000   17.0000    1.3566
    7.0000   19.0000    1.3442
    7.0000   21.0000    1.3393
    9.0000    3.0000    1.5040
    9.0000    5.0000    1.5040
    9.0000    7.0000    1.4572
    9.0000    9.0000    1.4327
    9.0000   11.0000    1.3975
    9.0000   13.0000    1.3712
    9.0000   15.0000    1.3541
    9.0000   17.0000    1.3287
    9.0000   19.0000    1.3218
    9.0000   21.0000    1.3030
   11.0000    3.0000    1.5067
   11.0000    5.0000    1.5067
   11.0000    7.0000    1.4613
   11.0000    9.0000    1.4099
   11.0000   11.0000    1.3797
   11.0000   13.0000    1.3569
   11.0000   15.0000    1.3399
   11.0000   17.0000    1.3245
   11.0000   19.0000    1.2992
   11.0000   21.0000    1.2800
   13.0000    3.0000    1.4993
   13.0000    5.0000    1.4993
   13.0000    7.0000    1.4425
   13.0000    9.0000    1.4089
   13.0000   11.0000    1.3752
   13.0000   13.0000    1.3514
   13.0000   15.0000    1.3225
   13.0000   17.0000    1.2980
   13.0000   19.0000    1.2878
   13.0000   21.0000    1.2596
   15.0000    3.0000    1.4790
   15.0000    5.0000    1.4790
   15.0000    7.0000    1.4305
   15.0000    9.0000    1.3998
   15.0000   11.0000    1.3579
   15.0000   13.0000    1.3340
   15.0000   15.0000    1.3069
   15.0000   17.0000    1.2871
   15.0000   19.0000    1.2631
   15.0000   21.0000    1.2432
   17.0000    3.0000    1.4639
   17.0000    5.0000    1.4639
   17.0000    7.0000    1.4248
   17.0000    9.0000    1.3885
   17.0000   11.0000    1.3551
   17.0000   13.0000    1.3282
   17.0000   15.0000    1.2989
   17.0000   17.0000    1.2680
   17.0000   19.0000    1.2487
   17.0000   21.0000    1.2247
   19.0000    3.0000    1.4566
   19.0000    5.0000    1.4566
   19.0000    7.0000    1.4173
   19.0000    9.0000    1.3752
   19.0000   11.0000    1.3352
   19.0000   13.0000    1.3069
   19.0000   15.0000    1.2810
   19.0000   17.0000    1.2524
   19.0000   19.0000    1.2342
   19.0000   21.0000    1.2059
   21.0000    3.0000    1.4522
   21.0000    5.0000    1.4522
   21.0000    7.0000    1.4033
   21.0000    9.0000    1.3654
   21.0000   11.0000    1.3300
   21.0000   13.0000    1.2973
   21.0000   15.0000    1.2667
   21.0000   17.0000    1.2433
   21.0000   19.0000    1.2240
   21.0000   21.0000    1.1982

==> Shengyu/Data/Ts_vote.dat <==
    3.0000    3.0000  533.4500
    3.0000    5.0000  533.4500
    3.0000    7.0000  383.4200
    3.0000    9.0000  333.2100
    3.0000   11.0000  263.0100
    3.0000   13.0000  229.2600
    3.0000   15.0000  205.9000
    3.0000   17.0000  181.4600
    3.0000   19.0000  179.3900
    3.0000   21.0000  152.6300
    5.0000    3.0000  533.4500
    5.0000    5.0000  533.4500
    5.0000    7.0000  383.4200
    5.0000    9.0000  333.2100
    5.0000   11.0000  263.0100
    5.0000   13.0000  229.2600
    5.0000   15.0000  205.9000
    5.0000   17.0000  181.4600
    5.0000   19.0000  179.3900
    5.0000   21.0000  152.6300
    7.0000    3.0000  544.1800
    7.0000    5.0000  544.1800
    7.0000    7.0000  389.7600
    7.0000    9.0000  308.1200
    7.0000   11.0000  281.2000
    7.0000   13.0000  243.1700
    7.0000   15.0000  201.4300
    7.0000   17.0000  212.6800
    7.0000   19.0000  176.5100
    7.0000   21.0000  176.6200
    9.0000    3.0000  579.3000
    9.0000    5.0000  579.3000
    9.0000    7.0000  427.3800
    9.0000    9.0000  335.3100
    9.0000   11.0000  284.9600
    9.0000   13.0000  247.5300
    9.0000   15.0000  229.2800
    9.0000   17.0000  211.2400
    9.0000   19.0000  201.1900
    9.0000   21.0000  182.9300
   11.0000    3.0000  594.3100
   11.0000    5.0000  594.3100
   11.0000    7.0000  450.0600
   11.0000    9.0000  326.9300
   11.0000   11.0000  280.3600
   11.0000   13.0000  256.9600
   11.0000   15.0000  235.4300
   11.0000   17.0000  229.7400
   11.0000   19.0000  201.4300
   11.0000   21.0000  194.9800
   13.0000    3.0000  583.2300
   13.0000    5.0000  583.2300
   13.0000    7.0000  410.0000
   13.0000    9.0000  350.9600
   13.0000   11.0000  298.3400
   13.0000   13.0000  271.2300
   13.0000   15.0000  243.3000
   13.0000   17.0000  224.2700
   13.0000   19.0000  214.4400
   13.0000   21.0000  199.9200
   15.0000    3.0000  544.2200
   15.0000    5.0000  544.2200
   15.0000    7.0000  426.7400
   15.0000    9.0000  364.1000
   15.0000   11.0000  312.9000
   15.0000   13.0000  276.5000
   15.0000   15.0000  252.6100
   15.0000   17.0000  239.4200
   15.0000   19.0000  221.5000
   15.0000   21.0000  207.1500
   17.0000    3.0000  536.4600
   17.0000    5.0000  536.4600
   17.0000    7.0000  427.2100
   17.0000    9.0000  362.6800
   17.0000   11.0000  314.3900
   17.0000   13.0000  285.4200
   17.0000   15.0000  268.4000
   17.0000   17.0000  238.8600
   17.0000   19.0000  226.6000
   17.0000   21.0000  210.2000
   19.0000    3.0000  542.5600
   19.0000    5.0000  542.5600
   19.0000    7.0000  430.5400
   19.0000    9.0000  354.0600
   19.0000   11.0000  315.8400
   19.0000   13.0000  290.6500
   19.0000   15.0000  269.1000
   19.0000   17.0000  243.9700
   19.0000   19.0000  224.5300
   19.0000   21.0000  211.8800
   21.0000    3.0000  555.8300
   21.0000    5.0000  555.8300
   21.0000    7.0000  428.0900
   21.0000    9.0000  363.9700
   21.0000   11.0000  329.4100
   21.0000   13.0000  294.4400
   21.0000   15.0000  270.3900
   21.0000   17.0000  251.9100
   21.0000   19.0000  231.0200
   21.0000   21.0000  217.2800

==> Yefan/Data/prob_ts.dat <==
# col t20s4  -> T,s=(20,4)
# col t20s20 -> T,s=(20,20)
# col t4s20  -> T,s=(4,20)
idx	t20s4	t20s20	t4s20
0	0.000333	0	0.003667
1	0	0	0.002333
2	0	0	0.001
3	0.000333	0	0.001
4	0	0	0.001667
5	0	0	0.002
6	0.000333	0	0.002333
7	0	0	0.003
8	0	0.000333	0.002667
9	0	0.000333	0.002
10	0	0	0.002333
11	0	0	0.001333
12	0	0	0.002
13	0	0	0.000667
14	0	0.000333	0.002667
15	0.000333	0	0.001667
16	0	0	0.001333
17	0	0	0.003
18	0	0	0.002333
19	0	0	0.001667
20	0	0	0.001333
21	0.000333	0	0.002
22	0.000333	0	0.002333
23	0	0	0.002333
24	0	0	0.001333
25	0.000333	0	0.002333
26	0	0	0.002333
27	0	0	0.001
28	0	0	0.001667
29	0	0	0.001333
30	0	0	0.001333
31	0	0	0.002
32	0	0	0.002
33	0	0	0.001667
34	0	0	0.002
35	0	0	0.002
36	0	0	0.000333
37	0	0	0.001333
38	0	0	0.001667
39	0	0	0.000667
40	0.000333	0.000333	0.002
41	0	0	0.002
42	0.000333	0	0.000667
43	0	0	0.002667
44	0.000333	0	0.000667
45	0	0	0.001667
46	0.000333	0	0.001
47	0	0	0.000667
48	0.000333	0	0.001333
49	0	0.000333	0.001667
50	0	0	0.000333
51	0	0	0.001333
52	0	0	0.002
53	0	0	0.001667
54	0	0	0.002333
55	0	0	0.002
56	0	0	0.000667
57	0	0	0.001667
58	0	0.000333	0.000667
59	0	0	0.001333
60	0	0	0.002
61	0	0	0.001667
62	0	0	0.001
63	0	0	0.003
64	0	0	0.001
65	0.001103	0.0056	0.002862
66	0.001043	0.005567	0.002579
67	0.001093	0.00539	0.002522
68	0.00301	0.01557	0.003121
69	0.00303	0.01525	0.002891
70	0.001013	0.005163	0.001456
71	0	0	0.001333
72	0.000997	0.005023	0.002496
73	0.001003	0.005435	0.001206
74	0.001077	0.005133	0.000827
75	0	0	0.001
76	0	0	0.001667
77	0	0	0.001667
78	0	0	0.001
79	0.000333	0.000333	0.001333
80	0	0	0.001
81	0.000333	0	0.002
82	0	0	0.001
83	0	0	0.004333
84	0	0.000333	0.001333
85	0	0.000333	0.000667
86	0	0	0.002
87	0	0	0.001333
88	0	0	0.001333
89	0	0.000333	0.001333
90	0.000333	0	0.001333
91	0	0	0.001333
92	0.000333	0.000333	0
93	0.002147	0.010243	0.002139
94	0.003787	0.018227	0.003304
95	0.003773	0.0168	0.002559
96	0.004465	0.019683	0.00383
97	0.005577	0.02625	0.005051
98	0.003387	0.014773	0.003277
99	0.0037	0.017667	0.002815
100	0.003967	0.017267	0.002732
101	0.004	0.018017	0.003364
102	0.002907	0.015533	0.002359
103	0.000827	0.00415	0.001396
104	0	0	0.001
105	0	0	0.001
106	0	0	0.000667
107	0	0.000333	0.001333
108	0	0	0.001
109	0	0.000333	0.001667
110	0	0	0.003333
111	0	0	0.001
112	0	0	0.001
113	0	0	0.001667
114	0	0.000333	0.002667
115	0	0	0.002333
116	0	0	0.002
117	0	0	0.001
118	0	0	0.001667
119	0	0	0.000667
120	0.001793	0.00796	0.002832
121	0.005052	0.0213	0.00401
122	0.005467	0.023947	0.003651
123	0.007453	0.03211	0.005589
124	0.00823	0.028405	0.004334
125	0.009331	0.036467	0.005741
126	0.008133	0.036057	0.005862
127	0.0092	0.034289	0.005198
128	0.008431	0.029297	0.005469
129	0.00608	0.021233	0.005014
130	0.00426	0.016468	0.003221
131	0.003032	0.010747	0.002099
132	0.00061	0.002746	0.000963
133	0	0.000667	0.000667
134	0.000647	0.003743	0.000777
135	0.000903	0.004583	0.001833
136	0	0	0
137	0	0	0.000667
138	0	0	0.002667
139	0	0	0.001333
140	0.000333	0	0.001333
141	0	0	0.001667
142	0	0.000333	0.002
143	0	0	0.000333
144	0	0	0.002
145	0.000333	0	0.001333
146	0.000787	0.004143	0.001453
147	0.002787	0.014875	0.002971
148	0.00549	0.026836	0.003815
149	0.007187	0.03192	0.004491
150	0.009737	0.041263	0.005775
151	0.010321	0.038377	0.006638
152	0.008876	0.034616	0.007964
153	0.009614	0.032181	0.008154
154	0.009054	0.031685	0.008059
155	0.008027	0.026477	0.006625
156	0.007207	0.024556	0.006019
157	0.006839	0.017075	0.005566
158	0.005222	0.016415	0.003797
159	0.004892	0.013229	0.004408
160	0.00393	0.012869	0.003131
161	0.003477	0.013116	0.002276
162	0.003033	0.013283	0.002781
163	0.0015	0.006993	0.003165
164	0.001833	0.008667	0.003191
165	0	0	0.001
166	0	0	0.003
167	0	0	0.002333
168	0	0	0.003333
169	0	0	0.000667
170	0	0	0.000667
171	0	0	0.000667
172	0	0	0.000333
173	0.001906	0.008747	0.001653
174	0.001367	0.007324	0.001006
175	0.004213	0.021553	0.002373
176	0.008133	0.041091	0.006928
177	0.010251	0.034894	0.00791
178	0.009218	0.032078	0.004385
179	0.008075	0.02441	0.006314
180	0.008415	0.024545	0.006272
181	0.010123	0.023986	0.007812
182	0.006825	0.020342	0.006416
183	0.00649	0.022617	0.006709
184	0.006458	0.020243	0.006191
185	0.005577	0.01528	0.005044
186	0.004969	0.012982	0.005971
187	0.006023	0.013588	0.002919
188	0.004892	0.015454	0.003388
189	0.003967	0.017364	0.003698
190	0.0045	0.018686	0.00219
191	0.0039	0.018575	0.003298
192	0.004467	0.020083	0.003464
193	0.001333	0.0049	0.001536
194	0.000333	0	0.002
195	0.000333	0	0.001667
196	0	0	0.003
197	0	0	0.002
198	0	0	0.001
199	0.001057	0.005563	0.002552
200	0.001953	0.009367	0.001386
201	0.004392	0.0224	0.002913
202	0.003827	0.019437	0.002842
203	0.00731	0.033685	0.004405
204	0.010224	0.038209	0.006461
205	0.008348	0.032633	0.005485
206	0.008728	0.02898	0.007096
207	0.007191	0.017652	0.006091
208	0.005912	0.014738	0.006004
209	0.005998	0.017064	0.00633
210	0.005825	0.018415	0.00815
211	0.007068	0.019756	0.00821
212	0.007387	0.019112	0.007353
213	0.007785	0.015421	0.006988
214	0.007368	0.013852	0.006622
215	0.004412	0.014384	0.004552
216	0.005464	0.015356	0.005115
217	0.005331	0.018786	0.005262
218	0.004033	0.018185	0.003158
219	0.00366	0.016765	0.002918
220	0.00219	0.01126	0.002572
221	0	0	0.002
222	0	0	0.000333
223	0	0	0.002
224	0	0	0.002
225	0	0	0.000333
226	0.002093	0.011433	0.003084
227	0.002473	0.010373	0.002345
228	0.004433	0.02305	0.004146
229	0.004152	0.0207	0.003005
230	0.00432	0.022227	0.003185
231	0.00592	0.025873	0.005341
232	0.00757	0.031497	0.006007
233	0.007929	0.031963	0.006815
234	0.007339	0.019787	0.005305
235	0.004483	0.015673	0.005168
236	0.005416	0.013902	0.00502
237	0.005892	0.012179	0.005586
238	0.00635	0.014103	0.007786
239	0.007305	0.016333	0.008034
240	0.007909	0.013735	0.006616
241	0.007322	0.012137	0.005493
242	0.006774	0.016144	0.006807
243	0.006269	0.016918	0.005577
244	0.006451	0.016495	0.00437
245	0.005944	0.021364	0.004556
246	0.003662	0.015746	0.002645
247	0.001719	0.006015	0.001
248	0.00116	0.00384	0.002043
249	0	0	0.001667
250	0	0	0.001667
251	0	0	0.001
252	0	0	0.001
253	0	0	0.001667
254	0.0011	0.005657	0.001846
255	0.002027	0.010453	0.002718
256	0.003666	0.017813	0.003011
257	0.004433	0.02366	0.002707
258	0.005763	0.02899	0.004391
259	0.006492	0.032898	0.007159
260	0.007553	0.032155	0.007545
261	0.007308	0.028986	0.00611
262	0.007494	0.020607	0.00566
263	0.00699	0.018066	0.006298
264	0.006231	0.012359	0.006218
265	0.006722	0.015723	0.005712
266	0.009978	0.020021	0.008366
267	0.009421	0.020617	0.008698
268	0.010977	0.016778	0.008084
269	0.009761	0.018415	0.008865
270	0.009478	0.023781	0.00647
271	0.010341	0.024418	0.007428
272	0.009146	0.024076	0.00706
273	0.006427	0.018847	0.005783
274	0.004863	0.018337	0.003896
275	0.002533	0.010917	0.003171
276	0.001513	0.004477	0.002442
277	0	0	0.002
278	0.000333	0	0.000667
279	0.000333	0.000333	0.001
280	0	0	0.002
281	0	0	0.001
282	0	0	0.001667
283	0	0	0.001667
284	0.001693	0.009073	0.001579
285	0.002833	0.016745	0.002233
286	0.004107	0.022797	0.003855
287	0.006901	0.028545	0.005694
288	0.007108	0.031476	0.005304
289	0.008152	0.024128	0.006439
290	0.005922	0.021687	0.006877
291	0.00674	0.016635	0.00674
292	0.006663	0.01849	0.006299
293	0.008277	0.017887	0.007748
294	0.009431	0.022587	0.008656
295	0.008456	0.018384	0.006483
296	0.010058	0.016019	0.007281
297	0.00896	0.017057	0.006257
298	0.008046	0.018936	0.008332
299	0.007987	0.02199	0.008117
300	0.009026	0.026814	0.007724
301	0.005478	0.020043	0.006124
302	0.005051	0.016407	0.004362
303	0.004829	0.014695	0.002599
304	0.001216	0.004399	0.001843
305	0	0	0.001333
306	0.000333	0	0.001
307	0	0	0.003
308	0	0	0.001333
309	0	0	0.001667
310	0	0	0.000333
311	0.00101	0.00539	0.000886
312	0.001533	0.00916	0.000933
313	0.004107	0.022307	0.003068
314	0.005547	0.025745	0.004593
315	0.008812	0.028828	0.006133
316	0.007137	0.02866	0.0071
317	0.008687	0.027699	0.008624
318	0.008631	0.02159	0.006928
319	0.006822	0.01855	0.005508
320	0.007121	0.017204	0.006882
321	0.007997	0.018114	0.007826
322	0.008077	0.021648	0.008861
323	0.009061	0.019404	0.007035
324	0.007516	0.017022	0.005768
325	0.008429	0.014339	0.006347
326	0.006529	0.016035	0.005998
327	0.007512	0.018599	0.005313
328	0.009353	0.024198	0.007157
329	0.007627	0.023647	0.005366
330	0.006923	0.022385	0.004264
331	0.00388	0.019838	0.00405
332	0.00091	0.004745	0.000807
333	0	0	0.001
334	0	0	0.001
335	0	0	0.000667
336	0.000333	0	0.001667
337	0	0	0.001667
338	0	0	0.002333
339	0.001063	0.00555	0.001213
340	0.002019	0.009427	0.001533
341	0.003967	0.021117	0.003605
342	0.006782	0.027203	0.005866
343	0.008105	0.034934	0.005262
344	0.00794	0.033963	0.008661
345	0.007375	0.025834	0.006351
346	0.007005	0.022556	0.008283
347	0.008369	0.021823	0.008801
348	0.00732	0.018627	0.006656
349	0.006739	0.021252	0.007735
350	0.010334	0.025873	0.010421
351	0.00996	0.02328	0.007157
352	0.005519	0.013727	0.005659
353	0.00661	0.011674	0.0055
354	0.006284	0.012531	0.003338
355	0.008513	0.019852	0.006112
356	0.007841	0.019851	0.00518
357	0.006334	0.026602	0.005791
358	0.004624	0.020444	0.004997
359	0.003616	0.016814	0.002716
360	0.002753	0.013089	0.002911
361	0.000947	0.00588	0.002179
362	0	0	0.002
363	0	0	0.002333
364	0.000333	0	0.001333
365	0.000667	0	0.000333
366	0	0	0.001667
367	0	0	0.001
368	0	0	0.000333
369	0.00285	0.01564	0.002881
370	0.006513	0.0246	0.003929
371	0.009445	0.033219	0.00691
372	0.010409	0.033118	0.007141
373	0.008737	0.024862	0.007416
374	0.007188	0.024272	0.006921
375	0.008084	0.016734	0.005659
376	0.006856	0.01783	0.00647
377	0.00651	0.024338	0.008589
378	0.011769	0.032725	0.010543
379	0.008526	0.028391	0.00751
380	0.005327	0.017758	0.00649
381	0.005346	0.013903	0.004356
382	0.004543	0.0166	0.004103
383	0.005589	0.01732	0.00407
384	0.004911	0.015915	0.003338
385	0.006473	0.021989	0.004227
386	0.005355	0.01774	0.003584
387	0.003167	0.016735	0.004345
388	0.00288	0.01253	0.002166
389	0.00103	0.005627	0.001846
390	0	0	0.000667
391	0	0	0.001
392	0	0	0.001333
393	0	0	0.001
394	0	0	0.001333
395	0.000333	0	0.001333
396	0	0	0.000333
397	0.00224	0.012016	0.002119
398	0.006428	0.020809	0.003601
399	0.009487	0.031174	0.009395
400	0.00973	0.027143	0.00831
401	0.007851	0.022366	0.007718
402	0.00626	0.018009	0.006187
403	0.00645	0.014577	0.005014
404	0.006591	0.018077	0.006762
405	0.008695	0.03067	0.010148
406	0.010111	0.038188	0.0111
407	0.004735	0.024977	0.007087
408	0.005779	0.017507	0.005326
409	0.004565	0.019287	0.006702
410	0.00429	0.019573	0.006454
411	0.005996	0.017572	0.004381
412	0.006824	0.016961	0.003932
413	0.00437	0.01817	0.00389
414	0.005584	0.022529	0.004148
415	0.004579	0.020395	0.003873
416	0.003466	0.01656	0.002319
417	0.001993	0.01104	0.001546
418	0.001213	0.00596	0.002958
419	0	0.000333	0.002
420	0	0	0.001
421	0	0	0.002333
422	0	0	0.001333
423	0	0	0.002667
424	0	0.000333	0.001
425	0.002665	0.009907	0.002372
426	0.005661	0.019506	0.004861
427	0.008653	0.027283	0.007427
428	0.0075	0.025147	0.006905
429	0.009287	0.023394	0.005426
430	0.006426	0.018169	0.007974
431	0.006935	0.016462	0.005459
432	0.005447	0.018921	0.008688
433	0.01024	0.031903	0.009693
434	0.009169	0.036267	0.009684
435	0.006802	0.025327	0.006606
436	0.005802	0.018532	0.006137
437	0.005942	0.017366	0.00561
438	0.007063	0.01885	0.003788
439	0.008087	0.019877	0.006169
440	0.006934	0.019323	0.005969
441	0.006062	0.022268	0.005113
442	0.005273	0.026365	0.004876
443	0.00464	0.0221	0.003637
444	0.00223	0.01148	0.001976
445	0.000927	0.00538	0.001879
446	0.000333	0	0.000667
447	0	0.000333	0.000333
448	0	0	0.002
449	0	0	0.002667
450	0	0	0.001
451	0	0	0.001
452	0	0	0.001
453	0.002133	0.008677	0.002039
454	0.003798	0.016952	0.004329
455	0.007325	0.022206	0.006722
456	0.010191	0.022177	0.008794
457	0.007761	0.021445	0.008068
458	0.006591	0.017554	0.007521
459	0.007487	0.024819	0.008829
460	0.009272	0.028364	0.009985
461	0.0104	0.036653	0.008211
462	0.007467	0.035258	0.009132
463	0.006074	0.024751	0.005775
464	0.005167	0.020224	0.006237
465	0.006092	0.016356	0.005115
466	0.007017	0.016963	0.005567
467	0.007107	0.019637	0.0057
468	0.00688	0.017757	0.00484
469	0.005589	0.019894	0.004923
470	0.004405	0.021151	0.004465
471	0.004667	0.024412	0.004032
472	0.00197	0.01143	0.002006
473	0.001103	0.005143	0.001523
474	0.000333	0	0.001
475	0	0	0.000667
476	0.000667	0	0.002
477	0	0	0.001333
478	0	0	0.001333
479	0	0	0.001667
480	0	0	0.001
481	0.001563	0.006734	0.001313
482	0.003695	0.015028	0.003584
483	0.003308	0.015383	0.00383
484	0.007875	0.021883	0.007865
485	0.009045	0.021988	0.007958
486	0.009105	0.024375	0.00888
487	0.008024	0.023967	0.008452
488	0.009287	0.027919	0.008814
489	0.00743	0.032017	0.00955
490	0.006882	0.033681	0.007788
491	0.006154	0.021016	0.007244
492	0.004838	0.014265	0.005544
493	0.005028	0.012625	0.003726
494	0.005343	0.017509	0.003658
495	0.005526	0.01667	0.004338
496	0.00285	0.014582	0.002723
497	0.003684	0.015712	0.003541
498	0.00318	0.016558	0.003398
499	0.00424	0.021694	0.003625
500	0.001493	0.00798	0.000853
501	0.00146	0.005037	0.002879
502	0	0	0.001667
503	0	0	0.001667
504	0	0	0.001333
505	0.000333	0	0.001667
506	0	0	0.001
507	0.000333	0	0.001
508	0.000687	0.00345	0.002066
509	0.002027	0.009614	0.001906
510	0.002993	0.012614	0.003174
511	0.005239	0.021511	0.005047
512	0.004698	0.018253	0.004449
513	0.006577	0.018873	0.007559
514	0.006184	0.020174	0.007738
515	0.007785	0.022481	0.008323
516	0.008796	0.02304	0.007852
517	0.008384	0.027553	0.007854
518	0.005759	0.024448	0.007663
519	0.004967	0.015674	0.004716
520	0.004661	0.010654	0.004163
521	0.003557	0.008535	0.003605
522	0.004924	0.016208	0.004597
523	0.007193	0.020776	0.004997
524	0.004767	0.018988	0.00242
525	0.004001	0.014776	0.003012
526	0.00242	0.012919	0.002126
527	0.003117	0.015407	0.002915
528	0.001713	0.008928	0.001919
529	0.001127	0.005213	0.000903
530	0	0	0.000667
531	0.000333	0	0.000667
532	0	0	0.001
533	0.000333	0	0.001
534	0	0	0.001667
535	0	0	0.001333
536	0.00063	0.00346	0.001033
537	0.002439	0.009117	0.002345
538	0.002613	0.01639	0.003064
539	0.004562	0.017655	0.004562
540	0.006158	0.020494	0.007679
541	0.006574	0.021995	0.008067
542	0.007479	0.021664	0.005952
543	0.00736	0.020358	0.007905
544	0.007071	0.018315	0.005909
545	0.006788	0.016153	0.003064
546	0.004152	0.013487	0.004114
547	0.005074	0.011702	0.003278
548	0.003957	0.00888	0.002489
549	0.005939	0.011516	0.003951
550	0.006499	0.018518	0.004973
551	0.006874	0.022621	0.004964
552	0.006569	0.024	0.004698
553	0.003545	0.015477	0.003913
554	0.003687	0.016847	0.003045
555	0.00414	0.020567	0.003558
556	0.00255	0.01346	0.00153
557	0.001276	0.005217	0.001566
558	0	0	0.002
559	0	0	0.001333
560	0	0	0.003
561	0	0	0.002333
562	0	0	0.000333
563	0	0	0.000333
564	0	0.000333	0.000667
565	0.00152	0.00736	0.001839
566	0.00315	0.01425	0.002965
567	0.004956	0.019365	0.00526
568	0.005463	0.023938	0.00413
569	0.007229	0.024895	0.006271
570	0.007187	0.025531	0.008017
571	0.007232	0.023174	0.007134
572	0.006444	0.021541	0.006444
573	0.004049	0.016095	0.004768
574	0.004315	0.012113	0.004668
575	0.00413	0.009379	0.004029
576	0.003784	0.011606	0.003162
577	0.00662	0.013339	0.003159
578	0.008592	0.01992	0.00583
579	0.00792	0.026491	0.004737
580	0.005091	0.023198	0.00453
581	0.004915	0.022547	0.003855
582	0.004427	0.022533	0.00409
583	0.002403	0.01179	0.001613
584	0.00271	0.01412	0.002166
585	0.001023	0.00545	0.002635
586	0.00117	0.005957	0.001656
587	0	0	0.002333
588	0	0.000667	0.001667
589	0	0	0
590	0	0	0.000333
591	0	0	0.001333
592	0.000333	0	0.001
593	0.001113	0.005327	0.001306
594	0.002733	0.010233	0.002082
595	0.003332	0.018941	0.003863
596	0.004876	0.026099	0.00524
597	0.005109	0.024959	0.00527
598	0.005931	0.020255	0.004579
599	0.004289	0.020679	0.003904
600	0.006181	0.014789	0.003521
601	0.004941	0.01338	0.002945
602	0.004862	0.012895	0.003846
603	0.004597	0.011307	0.003864
604	0.00413	0.010724	0.003932
605	0.008003	0.017348	0.006515
606	0.010259	0.023369	0.005664
607	0.005995	0.020779	0.004729
608	0.004892	0.019615	0.004037
609	0.004765	0.025385	0.003399
610	0.002967	0.017289	0.002249
611	0.003373	0.017427	0.002439
612	0.001773	0.010053	0.002365
613	0.001053	0.00551	0.001529
614	0.000333	0	0.001333
615	0.000667	0	0.000667
616	0	0	0.002333
617	0.000333	0	0.001667
618	0	0	0.000667
619	0	0	0.001667
620	0	0	0.000333
621	0.000707	0.003023	0.001703
622	0.00169	0.007182	0.001716
623	0.003732	0.016881	0.002299
624	0.00444	0.022895	0.004303
625	0.005661	0.02292	0.005162
626	0.005553	0.021533	0.005659
627	0.004276	0.02006	0.005653
628	0.004355	0.020343	0.003277
629	0.005519	0.020282	0.004425
630	0.003663	0.015309	0.002658
631	0.005194	0.014085	0.004063
632	0.005837	0.018544	0.004652
633	0.006277	0.025033	0.005104
634	0.00786	0.026185	0.004532
635	0.004999	0.021799	0.003698
636	0.00195	0.012053	0.002315
637	0.001153	0.006691	0.001739
638	0.001493	0.008173	0.000913
639	0.00087	0.00488	0.00122
640	0.000333	0	0.000667
641	0	0	0.002333
642	0	0	0.002333
643	0	0	0.002
644	0	0	0.000667
645	0	0	0.003
646	0	0	0.000333
647	0	0	0.001
648	0	0	0.000333
649	0.000663	0.003902	0.002029
650	0.00102	0.00568	0.001033
651	0.00268	0.01214	0.003564
652	0.00455	0.020131	0.003785
653	0.00475	0.021503	0.003673
654	0.006313	0.027596	0.005582
655	0.006876	0.026733	0.005954
656	0.006754	0.031117	0.004376
657	0.007324	0.0308	0.00546
658	0.004364	0.026752	0.004412
659	0.008304	0.03411	0.00659
660	0.007328	0.038434	0.006581
661	0.00864	0.034587	0.005372
662	0.005832	0.028229	0.004065
663	0.002516	0.01198	0.0018
664	0.00053	0.00314	0.0014
665	0.001043	0.003993	0.00036
666	0.00081	0.004807	0.00076
667	0	0	0.001333
668	0	0	0.002333
669	0	0	0.001667
670	0	0.000333	0.001
671	0.000333	0	0.001333
672	0	0	0.000667
673	0	0.000333	0.000667
674	0.000333	0	0.002333
675	0	0	0.001333
676	0	0	0.001667
677	0	0	0.001333
678	0	0	0.000667
679	0.003267	0.0163	0.002582
680	0.00357	0.017523	0.002293
681	0.0048	0.02552	0.003772
682	0.00544	0.02784	0.005154
683	0.007065	0.032858	0.003865
684	0.006307	0.032592	0.004151
685	0.005998	0.030125	0.003798
686	0.007453	0.033409	0.004042
687	0.00816	0.041926	0.005144
688	0.009838	0.045617	0.005162
689	0.00576	0.028965	0.00292
690	0.003967	0.021373	0.002357
691	0.000697	0.003723	0.000747
692	0.000333	0.000333	0.000667
693	0.000897	0.00493	0.000866
694	0.00127	0.005593	0.001563
695	0	0	0.000667
696	0	0	0.001333
697	0	0	0.000667
698	0	0.000333	0.001667
699	0	0	0.001667
700	0.000667	0	0.002
701	0.000333	0.000333	0.002333
702	0	0	0.001
703	0	0	0.001
704	0	0	0.001667
705	0	0	0.002333
706	0	0	0.001667
707	0.001827	0.00964	0.003244
708	0.004717	0.02195	0.003547
709	0.00624	0.033127	0.005087
710	0.00678	0.03471	0.004896
711	0.007	0.0371	0.004729
712	0.005253	0.028827	0.003877
713	0.005653	0.027333	0.003106
714	0.00427	0.02499	0.00238
715	0.007517	0.04147	0.005032
716	0.00693	0.03474	0.004869
717	0.003147	0.017627	0.002399
718	0.002019	0.009384	0.001846
719	0	0	0.001667
720	0	0.000333	0.001
721	0	0	0.001667
722	0.001043	0.005877	0.001579
723	0.00113	0.006027	0.002879
724	0	0	0.001333
725	0	0	0.002
726	0	0	0.001667
727	0	0.000333	0.001
728	0	0.000333	0.001333
729	0	0	0.001333
730	0	0	0.000667
731	0	0	0.001333
732	0	0	0.000667
733	0	0	0.000333
734	0	0	0.001333
735	0.00102	0.005393	0.001196
736	0.00106	0.005327	0.001563
737	0.0031	0.01533	0.002309
738	0.00292	0.01495	0.002366
739	0.00574	0.02972	0.004257
740	0.003655	0.01481	0.002236
741	0.001953	0.009673	0.002632
742	0.00485	0.0243	0.002982
743	0.00295	0.015	0.003184
744	0.003412	0.01552	0.003697
745	0.00114	0.00516	0.002186
746	0.001017	0.005207	0.00084
747	0	0	0.001
748	0	0	0.000667
749	0	0	0.002
750	0	0.000333	0.002
751	0	0	0.001
752	0	0	0.003
753	0	0	0.001
754	0	0	0.000333
755	0	0.000333	0.000333
756	0	0	0.002333
757	0	0.000333	0.001
758	0	0	0.002333
759	0	0	0.002
760	0.000333	0	0.002
761	0	0	0.001333
762	0	0	0.000667
763	0.000333	0	0.003
764	0	0	0
765	0	0	0.001667
766	0.000333	0	0.001333
767	0	0	0.001333
768	0	0	0.001
769	0.000333	0	0
770	0	0	0.001333
771	0.001177	0.005673	0.001246
772	0	0	0.001667
773	0	0	0.001667
774	0	0	0.001667
775	0	0	0.001667
776	0	0	0.001333
777	0	0	0.001333
778	0.000333	0	0.002333
779	0.000333	0	0.001
780	0.000333	0	0.001
781	0	0	0.002667
782	0	0	0.001333
783	0	0	0.002

